The superluminous supernova PS1-11ap: bridging the gap between low and high redshift

We present optical photometric and spectroscopic coverage of the superluminous supernova (SLSN) PS1-11ap, discovered with the Pan-STARRS1 Medium Deep Survey at z = 0.524. This intrinsically blue transient rose slowly to reach a peak magnitude of M_u = -21.4 mag and bolometric luminosity of 8 x 10^43 ergs^-1 before settling onto a relatively shallow gradient of decline. The observed decline is significantly slower than those of the superluminous type Ic SNe which have been the focus of much recent attention. Spectroscopic similarities with the lower redshift SN2007bi and a decline rate similar to 56Co decay timescale initially indicated that this transient could be a candidate for a pair instability supernova (PISN) explosion. Overall the transient appears quite similar to SN2007bi and the lower redshift object PTF12dam. The extensive data set, from 30 days before peak to 230 days after, allows a detailed and quantitative comparison with published models of PISN explosions. We find that the PS1-11ap data do not match these model explosion parameters well, supporting the recent claim that these SNe are not pair instability explosions. We show that PS1-11ap has many features in common with the faster declining superluminous Ic supernovae and the lightcurve evolution can also be quantitatively explained by the magnetar spin down model. At a redshift of z = 0.524 the observer frame optical coverage provides comprehensive restframe UV data and allows us to compare it with the superluminous SNe recently found at high redshifts between z = 2-4. While these high-z explosions are still plausible PISN candidates, they match the photometric evolution of PS1-11ap and hence could be counterparts to this lower redshift transient.

==> README.txt <==
PAPER: THE SUPERLUMINOUS SUPERNOVA PS1-11AP: BRIDGING THE GAP BETWEEN LOW AND HIGH REDSHIFT
AUTHOR: MCCRUM ET AL.


References are included in the .tex file and so bibtex is not required.
All .eps files for figures in the paper must be kept in the /figs folder for typesetting.
Simply typeset twice using standard dvi latex for the final .pdf document.
